Intuition to Evidence: Measuring AI's True Impact on Developer Productivity

We present a comprehensive real-world evaluation of AI-assisted software development tools deployed at enterprise scale. Over one year, 300 engineers across multiple teams integrated an in-house AI platform (DeputyDev) that combines code generation and automated review capabilities into their daily workflows. Through rigorous cohort analysis, our study demonstrates statistically significant productivity improvements, including an overall 31.8% reduction in PR review cycle time. Developer adoption was strong, with 85% satisfaction for code review features and 93% expressing a desire to continue using the platform. Adoption patterns showed systematic scaling from 4% engagement in month 1 to 83% peak usage by month 6, stabilizing at 60% active engagement. Top adopters achieved a 61% increase in code volume pushed to production, contributing to approximately 30 to 40% of code shipped to production through this tool, accounting for an overall 28% increase in code shipment volume. Unlike controlled benchmark evaluations, our longitudinal analysis provides empirical evidence from production environments, revealing both the transformative potential and practical deployment challenges of integrating AI into enterprise software development workflows.

==> main_copy.txt <==
\documentclass[10pt,a4paper]{article}
\usepackage[utf8]{inputenc}
\usepackage[T1]{fontenc}
\usepackage{amsmath,amsfonts,amssymb}
\usepackage{graphicx}
\usepackage{cite}
\usepackage{url}
\usepackage{hyperref}
\usepackage{geometry}
\usepackage{booktabs}
\usepackage{array}
\usepackage{float}
\usepackage{caption}
\usepackage{subcaption}
\usepackage{siunitx}


\geometry{margin=0.8in, top=0.75in, bottom=0.75in}
\setlength{\parskip}{4pt}
\captionsetup{font=small, labelfont=bf, skip=6pt}


\title{AI-Assisted Software Development at Scale: Productivity, Adoption, and Quality Impact Across 300 Production Engineers}

\author{
    Anand Kumar$^1$, Vishal Khare$^1$, Deepak Sharma$^1$, Satyam Kumar$^1$, \\
    Vijay Saini$^1$, Anshul Yadav$^1$, Sachendra Jain$^1$, Ankit Rana$^1$, \\ 
    Pratham Verma$^1$, Vaibhav Meena$^1$, \\
    \\
    \texttt{\{anand.kumar, vishal.khare, deepak.sharma, satyam.kumar,} \\
    \texttt{vijay.saini, anshul.yadav, sachendra.jain, ankit.rana,} \\
    \texttt{pratham.verma, vaibhav.meena\}@1mg.com}
}


\begin{document}

\maketitle

\begin{abstract}
We present the first comprehensive real-world evaluation of AI-assisted software development
tools deployed at enterprise scale. Over 1 year, 300 engineers across multiple teams
integrated an in-house AI platform (DeputyDev) combining code generation and automated 
review capabilities into their daily workflows. Our study demonstrates significant
productivity gains: 76\% reduction in code review time, and 61\% improvement in code output volume for treatment group. 
Developer adoption was strong, with 72\% satisfaction and 45\% expressing reluctance to work without AI assistance. 
Unlike controlled benchmark evaluations, our longitudinal analysis provides empirical evidence from production environments,
revealing both the transformative potential and practical deployment challenges of integrating 
AI into enterprise software development workflows.
\end{abstract}

\section{Introduction}


The integration of artificial intelligence into software development workflows has accelerated rapidly in recent years, with AI-powered code assistants becoming increasingly prevalent in the industry. 
Tools such as GitHub Copilot~\cite{github_copilot}, Cursor~\cite{cursor_ide} and various other AI-assisted development environments have garnered significant attention for their potential
to transform how software engineers write, review, and maintain code. 
Where Cursor~\cite{cursor_ide}, Windsurf~\cite{windsurf_ide}, GitHub Copilot~\cite{github_copilot}, and Claude Coding~\cite{claude_coding} getting widely used in code completion tasks whereas
CodeRabbit~\cite{coderabbit}, CodeAnt~\cite{codeant}, Graphite~\cite{graphite}, Qodo~\cite{qodo} getting widely used in automated code review tasks for 
assisting developers in detecting bugs, and best practices.

These systems promise to enhance developer productivity, reduce repetitive coding tasks, and assist in catching potential bugs and code quality issues before they reach production.

However, most existing evaluations have been limited to controlled benchmark environments using standardised datasets such as HumanEval~\cite{humaneval}, MBPP~\cite{program_synthesis}, and SWE-bench~\cite{swe_bench}, or have focused on specific aspects of the development process in isolation. While these benchmarks and targeted studies provide valuable insights into AI model capabilities, they fall short of capturing the complex, nuanced realities of day-to-day software engineering practice. Real-world software development involves working with large, evolving codebases, collaborating across teams with different coding standards, integrating with existing toolchains, and navigating the social and organizational dynamics that influence technology adoption. The gap between benchmark performance and comprehensive production utility across the full development lifecycle remains largely unexplored in the literature.

To address this limitation, we present the first comprehensive study of large-scale, real-world deployment of
 an AI-assisted development environment in a production setting. Our research examines the implementation 
 and impact of an in-house AI-powered code generation platform coupled with an automated 
 code review system across 300 engineers over a 1 year period. This system combines AI-driven code generation capabilities with intelligent code review features designed 
 to detect bugs and suggest improvements, providing a comprehensive AI-assisted development experience.

Our study addresses several critical research questions that have remained largely unanswered in the existing literature:

\begin{itemize}
    \item \textbf{Productivity Impact}: Does AI-assisted code generation demonstrably improve developer productivity when measured in real-world conditions rather than isolated benchmarks?
    \item \textbf{Code Review Effectiveness}: How effective are AI-powered code review systems at identifying genuine bugs and providing actionable suggestions in the context of diverse, production-quality codebases?
    \item \textbf{Adoption and Human Factors}: What adoption challenges and human factors emerge when deploying AI coding tools at scale, and how do these factors influence the overall success of such implementations?
    \item \textbf{Return of Investment}: How effective is ROI of AI assited developement?
\end{itemize}

The contribution of this work extends beyond simple performance metrics. By analysing adoption patterns, productivity impacts, code quality improvements, and developer trust dynamics across a substantial engineering organisation, we provide insights into the practical considerations necessary for successful AI tool deployment. Our findings reveal both the significant opportunities and inherent limitations of integrating AI into the software development lifecycle, offering evidence-based guidance for organisations considering similar implementations.

This research represents a crucial step toward understanding how AI coding assistance performs not just in idealised conditions, but in the messy, complex reality of modern software engineering practice, where technical performance must be balanced against human factors, organisational constraints, and the diverse needs of development teams working on varied projects and technologies.

\section{Related Work}

\subsection{AI-Assisted Code Generation Studies}
Previous research has begun to examine the impact of AI coding assistants in various contexts. The GitHub Copilot report demonstrated that the treatment group, with access to the AI pair programmer, completed tasks 55.8 percent faster than the control group~\cite{copilot_productivity, github_copilot_research}. Anthropic reported 2x faster execution and speed of delivering features for one of its customers~\cite{anthropic_cred_case_study}. Recent work has also explored the effects of early AI tools on experienced open-source developer productivity~\cite{early_ai_impact}.

\subsection{Automated Code Review Research}
There have been earlier studies around automated code review tools. Vijayvergiya et al.~\cite{vijayvergiya_autocommenter} demonstrated the feasibility of developing an end-to-end automated code review system with high end-user acceptance across four programming languages.
 Watanabe et al.~\cite{watanabe_chatgpt_review} investigated 229 review comments from 179 GitHub projects with ChatGPT 
 conversation links, finding 30.7\% negative reactions, highlighting the importance of developer perception
in AI-powered code review systems. K. Sun et. al.~\cite{sun_ai_code_review} surveyed 16 popular AI-based code review GitHub Actions, categorizing them by granularity—PR-level, file-level, and hunk-level—and analyzed 178 mature repositories, yielding over 22,326 AI-generated review comments.
It finds that file-level AI review tools are most widely adopted, but hunk-level tools produce comments more likely to trigger actual code changes. Comments are most effective when they are concise, include code snippets, and are manually triggered. The study introduced
an LLM-based framework to automatically detect whether AI review feedback was addressed in code. Some best-performing configuration achieved 94.5\% accuracy in identifying valid comments.


\subsection{Industry Adoption and Case Studies}
Industry reports and developer surveys have provided initial insights into the practical adoption challenges and benefits of AI-assisted coding~\cite{colton_blog, addyo_reality}. CodeAnt AI reported that a fintech company cut review time from hours to minutes~\cite{codeant_bajaj_case_study}, demonstrating the potential for significant productivity improvements in real-world deployments.

\subsection{Benchmark-Based Evaluations}
Academic research has primarily concentrated on benchmark evaluations using datasets such as HumanEval~\cite{humaneval}, which evaluates code generation capabilities on isolated programming problems, and MBPP~\cite{program_synthesis}, which tests program synthesis abilities. SWE-bench~\cite{swe_bench} represents a more recent advancement by evaluating language models on real-world GitHub issues, but still operates within controlled, isolated environments.

Recent work has introduced more sophisticated evaluation frameworks. Bogomolov et al.~\cite{long_code_arena} presented Long Code Arena, a suite of benchmarks for code processing tasks requiring project-wide context, covering library-based code generation, CI builds repair, and module summarization. Qiu et al.~\cite{enamel_benchmark} developed ENAMEL, focusing specifically on evaluating code efficiency rather than just correctness, employing expert-designed reference solutions and rigorous test case generation.

\subsection{Advanced Code Generation Techniques}
Recent research has explored sophisticated AI-assisted code generation approaches. Guo et al.~\cite{longcoder} introduced LongCoder using sliding window mechanisms and memory tokens for long code contexts. Shrivastava et al.~\cite{repofusion} proposed RepoFusion for incorporating repository context with significant performance improvements. De Moor et al.~\cite{smart_invocation} developed ML models for optimal code completion invocation timing, validated with 34 developers and 74k invocations.

\subsection{Code Quality and Security Considerations}
Several studies examined quality and security implications of AI-generated code. Dinh et al.~\cite{buggy_code_completion} found significant performance degradation when Code-LLMs encounter buggy contexts. Xu et al.~\cite{licoeeval} introduced LiCoEval for license compliance evaluation, finding that top-performing LLMs produce code similar to copyrighted implementations without proper license information.

\subsection{Recent Empirical Studies and Productivity Analysis}
Contemporary research provided deeper insights into real-world AI coding tool usage. Jin et al.~\cite{devgpt_analysis} analyzed developer-ChatGPT conversations, revealing LLM-generated code is primarily used for concept demonstration rather than production implementation. Lu et al.~\cite{defect_focused_review} explored defect-focused automated code review in industrial C++ codebases, achieving significant improvements over standard LLMs. Lu et al.~\cite{deepcreval} introduced DeepCRCEval for comprehensive code review assessment, finding less than 10\% of benchmark comments are automation-ready.

\subsection{Gap in Comprehensive Real-World Studies}
While these studies provide valuable insights, most focus on narrow aspects of the development process or rely on controlled environments rather than comprehensive, objective measurements across the full development lifecycle in production settings. Our work addresses this gap by providing a large-scale, longitudinal study of AI-assisted development tools in a real-world production environment.

\section{System Overview}
Current study has been done for our inhouse built in tool DeputyDev which provides two services: a) An AI assited 
PR review system, and a code generation tool similar to most popular ones Cursor~\cite{cursor} and Windsurf~\cite{windsurf}.

\subsection{PR Review System}
The PR review sytem is integrated in Bitbucket and Guthub by webhooks and invoked for each pull requests created by
developers automatically. 
Our multi-agent PR review system leverages six specialized agents running in parallel, each powered by Claude Sonnet 3.5/3.7 models. The system processes PR context (title, description, Jira tickets, and diff) to provide comprehensive change analysis~\cite{sun_ai_code_review}.

\begin{table}[h]
\centering
\caption{Agent Configuration and Tool Access}
\begin{tabular}{|l|l|l|}
\hline
\textbf{Agent Type} & \textbf{Focus Area} & \textbf{Available Tools} \\
\hline
Summary & Comprehensive summary of PR changes & Base LLM only \\
Security & Vulnerability detection & Base LLM only \\
Documentation & Code documentation & Base LLM only \\
Code Maintainability & Code quality & File Reader, Path Searcher, \\
 & & Grep, O3 Mini Planner \\
Error Detection & Bug identification & File Reader, Path Searcher, \\
 & & Grep, O3 Mini Planner \\
Performance Optimization & Code efficiency & File Reader, Path Searcher, \\
 & & Grep, O3 Mini Planner \\
Business Validation & Logic verification & File Reader, Path Searcher, \\
 & & Grep, O3 Mini Planner \\
\hline
\end{tabular}
\end{table}

A sophisticated comment blending engine post-processes the multi-agent output to ensure quality and coherence. This layer eliminates duplicate comments, filters invalid suggestions, and consolidates feedback when multiple agents target the same code line. Each final comment retains agent attribution for transparency and debugging purposes. Figure~\ref{fig:review_comment} illustrates the comment presentation format.

\begin{figure}[h]
\centering
\includegraphics[width=0.8\textwidth]{review_comment.png}
\caption{Shows how the multi-agent PR review system presents comments with agent attribution for transparency.}
\label{fig:review_comment}
\end{figure}


\subsection{Code Generation System}
Our intelligent code generation system is delivered through a VSCode extension, enabling developers to interact with their repositories through natural language queries. The system employs Weaviate vector database for semantic code indexing, utilizing a specialized chunking algorithm that preserves code structure by segmenting files into modules, classes, and functions~\cite{repofusion}.

\begin{table}[h]
\centering
\caption{Code Generation System Tool Configuration}
\begin{tabular}{|l|l|}
\hline
\textbf{Tool Category} & \textbf{Available Tools} \\
\hline
\textbf{Code Discovery} & File Path Searcher, Focus Snippet Searcher \\
\textbf{Content Analysis} & Iterative File Reader, Grep Tool \\
\textbf{Semantic Search} & Related Code Search (Weaviate Vector DB) \\
\textbf{Language Support} & Language Servers, MCP Integration \\
\textbf{Model Selection} & User-configurable LLM backends \\
\hline
\end{tabular}
\end{table}

The system supports contextual code generation by allowing users to provide code snippets, file references, and function/class specifications as input context, ensuring generated code maintains consistency with existing codebase patterns and architectural decisions.



\subsection{Workflow}
\begin{enumerate}
    \item Engineer works within the DeputyDev code generation feature, receiving code suggestions.
    \item User accepts the changes and pushed to version control systems.
    \item DeputyDev automated code review tool analyses the changes for bugs, security issues, and code quality concerns.
    \item Human reviewers examine both the code changes and AI-generated review comments before PR merge.
    \\item DeputyDev analytics tools collect all the metrics during this and store into DB.
\end{enumerate}


\subsection{Design Goals}

The system was designed with three primary objectives:
\begin{itemize}
    \item \textbf{Improve developer productivity} by reducing time spent on repetitive coding tasks and providing intelligent suggestions.
    \item \textbf{Reduce bug introduction} through proactive detection and prevention during the development process.
    \item \textbf{Assist code reviewers} by highlighting potential issues and providing automated suggestions for improvement.
\end{itemize}

\begin{figure}[H]
    \centering
    \includegraphics[width=0.8\textwidth]{architecture.png}
    \caption{ Illustrates the overall system architecture combining code generation and review components.}
    \label{fig:architecture}
\end{figure}




\section{Dataset \& Methodology}

\subsection{Study Design and Research Framework}

This study employs a quasi-experimental longitudinal design to evaluate the real-world impact of AI-assisted development tools across a large-scale engineering organization. While true randomized controlled trials are often infeasible in production software development environments due to operational constraints, we implemented several methodological controls to enhance research rigor and address potential confounding variables.

\textbf{Quasi-Experimental Design Justification:} Given the operational nature of software development teams, random assignment of engineers to control and treatment groups would disrupt existing team structures and project continuity. Instead, we leveraged natural variation in adoption patterns to create meaningful comparison groups while maintaining ecological validity~\cite{shadish_experimental_design}.

\subsection{Study Scale and Duration}

Our longitudinal study encompasses 300 software engineers across teams over a continuous 1 year observation period (September 2024 - August 2025). The study timeline includes:

\begin{itemize}
    \item \textbf{Code Review Tool Deployment}: September 2024 - July 2025 (11 months active)  
    \item \textbf{Code Generation Tool Deployment}: March 2025 - July 2025 (5 months active)
    \item \textbf{Post-Deployment Analysis}: May 2025 - July 2025 (3 months intensive data collection)
\end{itemize}

\subsection{Comparison Groups and Controls}

To address concerns about causal inference, we implemented several comparison strategies:

\textbf{Within-Subjects Controls:} All engineers served as their own controls, comparing productivity metrics from the 6-month pre-deployment baseline (September 2024 - February 2025) against post-deployment performance (May 2025 - July 2025). This approach controls for individual differences in coding ability, experience, and work patterns.

\textbf{Between-Subjects Natural Experiment:} Engineers were stratified into adoption cohorts based on actual usage patterns rather than random assignment, creating natural comparison groups:
\begin{itemize}
    \item \textbf{High Adoption Cohort (n=30)}: Top users with >75th percentile usage frequency
    \item \textbf{Low Adoption Cohort (n=30)}: Bottom users with <25th percentile usage frequency  
    \item \textbf{Moderate Adoption Cohort (n=240)}: Remaining users with intermediate usage patterns
\end{itemize}

\textbf{Temporal Controls:} We collected 6 months of pre-deployment baseline data (September 2024 - February 2025) to establish stable performance baselines and account for seasonal variations in development activity, project cycles, and team dynamics.

\subsection{Statistical Analysis and Confounding Variable Control}

\textbf{Confounding Variable Identification and Control:} We identified and controlled for several potential confounding variables through statistical adjustment and stratified analysis:

\begin{itemize}
    \item \textbf{Experience Level}: Engineers stratified by seniority (SDE1, SDE2, SDE3) to control for skill differences
    \item \textbf{Project Complexity}: Repository size, technology stack, and domain complexity captured as covariates
    \item \textbf{Team Dynamics}: Team size, project phase, and sprint velocity included in multi-level models
    \item \textbf{Temporal Effects}: Month and quarter fixed effects to control for organizational changes and learning curves
    \item \textbf{Individual Baseline Performance}: Pre-deployment productivity metrics used as covariates in ANCOVA models
\end{itemize}

\subsection{Data Collection and Instrumentation}

\textbf{Automated Data Pipeline:} Data was collected through automated instrumentation to minimize measurement bias and ensure consistency:

\begin{itemize}
    \item \textbf{Version Control Analytics}: Bitbucket and GitHub webhooks captured commit frequency, lines of code, pull request metrics, and merge patterns
    \item \textbf{Code Generation Metrics}: Direct instrumentation of DeputyDev tracked suggestion acceptance rates, generation volumes, and user interaction patterns  
    \item \textbf{Code Review Analytics}: Automated extraction of review time, iteration counts, comment sentiment, and resolution patterns
    \item \textbf{Performance Benchmarking}: Standardized productivity metrics calculated using consistent algorithms across all measurement periods
\end{itemize}

\textbf{Multi-Source Validation:} To enhance measurement validity, we triangulated findings across multiple data sources:
\begin{itemize}
    \item Quantitative performance metrics from automated systems
    \item Self-reported survey data from 228 engineers (response rate: 76\%)
    \item Qualitative interviews with 25 engineers across experience levels
    \item Manager assessments of team productivity and code quality changes
\end{itemize}

\subsection{Threats to Validity and Limitations}

\textbf{Internal Validity Considerations:}
\begin{itemize}
    \item \textbf{Selection Bias}: Addressed through within-subjects design and propensity score matching for between-group comparisons
    \item \textbf{Hawthorne Effects}: Acknowledged as potential confounding factor; estimated through comparison with historical performance trends~\cite{mayo_hawthorne}
    \item \textbf{Maturation Effects}: Controlled through extended baseline period and comparison with historical team performance patterns
    \item \textbf{Instrumentation Changes}: Data collection methods remained consistent throughout the study period
\end{itemize}

\textbf{External Validity Considerations:}
\begin{itemize}
    \item Single-organization study may limit generalizability to other development contexts
    \item Results most applicable to similar organizational structures, team sizes, and technology stacks
    \item Cultural and regional factors may influence adoption patterns and effectiveness
\end{itemize}

This methodological framework, while adapted to real-world constraints, provides robust evidence for causal inference about AI tool effectiveness in production software development environments.


\section{Results}

\subsection{Adoption}


Our analysis reveals significant variation in adoption patterns across the 1 year study period. 
We have first released AI assistant code review in September 2024 followed by AI coding assistant tool
in March 2025. AI assisted review tool was rolled out for all repositories
reviewing around 3000 pull requests per month. Adoption of AI coding tool was gradual,
with approximately 20\% of engineers actively using the AI tools within the first month. Adoption accelerated in months 2-3,
reaching peak engagement of 86\% by month 6, an it was stabilising at around 78\% for the remainder of the study period (Figure \ref{fig:dau-vs-requests}). 
Survey of DeputyDev revealed that its adoption was primarily concentrated in three key categories UI/Frontend Development (25.2\%), Bug Fixing and Debugging (21.8\%), and Code Generation (21.1\%). Together, these account for nearly 70\% of all recorded usage, underscoring DeputyDev's role in accelerating core coding workflows. Secondary categories such as Data Management (5.4\%), Code Understanding (4.8\%), and Testing/Automation (4.3\%) demonstrate broader versatility, though at lower frequencies. In contrast, adoption remains minimal for tasks like Documentation, Project Management, and Security (<2\%), suggesting potential future areas for expansion (Figure \ref{fig:usage-categories}).

\begin{figure}[H]
    \centering
    \begin{subfigure}[b]{0.48\textwidth}
        \centering
        \includegraphics[width=\textwidth]{dau_vs_requests.png}
        \caption{Daily Active Users vs Request Volume Over Time}
        \label{fig:dau-vs-requests}
    \end{subfigure}
    \hfill
    \begin{subfigure}[b]{0.48\textwidth}
        \centering
        \includegraphics[width=\textwidth]{deputydev_usage_categories_hd.png}
        \caption{Usage Categories and Distribution}
        \label{fig:usage-categories}
    \end{subfigure}
    \caption{3a: Shows daily active users vs request volume over time, demonstrating adoption from 20\% to 86\% peak engagement
3b: Shows usage distribution across categories - UI/Frontend (25.2\%), Bug Fixing (21.8\%), Code Generation (21.1\%)}
    \label{fig:adoption-analytics}
\end{figure}


The system experienced exponential scaling with code generation increasing from 2,114 to 2,066,745 lines (97,800\% growth) while user engagement stabilized at ~9-10 requests/user/day. 
Acceptance rates remained consistent at 35-38\% despite massive volume increases, indicating stable code quality. Copy rates varied between 10-39\%, with an initial spike in April (38.7\%) followed by stabilization around 10-12\%. 
Decreased copy rate indicates users started preferring using act mode than chat mode.

The data reveals successful user adoption with sustained engagement patterns and reliable AI-assisted code generation performance at scale. Overall system effectiveness is demonstrated by consistent acceptance rates despite 1000x growth in generation volume.


\begin{figure}[H]
    \centering
    \includegraphics[width=0.9\textwidth]{deputydev_dashboard_600dpi.png}
    \caption{Shows system performance metrics including the 97,800\% growth in code generation and acceptance rates of 35-38\%.}
    \label{fig:deputydev-dashboard}
\end{figure}

\subsection{Productivity Impact}
\subsubsection{Review Time Improvements}

Our longitudinal analysis of PR review times reveals a dramatic reduction of approximately 76\% over a one-year period (146.4 hrs $\rightarrow$ 35.1 hrs). The downward trajectory, confirmed by a regression trend line, suggests consistent efficiency gains. Early reductions (Aug--Dec 2024) likely reflect initial tool adoption, while the plateau observed between Jan--June 2025 indicates a stabilization phase. The sharp decline in July--August 2025 represents a breakthrough phase, potentially driven by deeper integration of AI-assisted review practices (Figure \\ref{fig:review-time-requests}). These findings underscore the transformative potential of intelligent automation in reducing cognitive and temporal costs associated with code reviews.

\subsubsection{Code Generation Efficiency}

A comparative analysis across two cohorts demonstrated a clear adoption-effect gradient. The top 30 DeputyDev users exhibited a 61\% increase in shipped code post-adoption (168,676 $\rightarrow$ 272,191 LOC), with nearly 150k lines accepted into production. In contrast, the bottom 30 users---who engaged with DD minimally---experienced an 11\% decline in shipped code (253,332 $\rightarrow$ 224,282 LOC), with only 200 lines accepted. These findings underscore that the productivity and quality benefits of AI-assisted development scale with adoption intensity, and that sporadic use may fail to generate tangible outcomes (Figure \\ref{fig:code-shipped-loc}).

\begin{figure}[H]
    \centering
    \begin{subfigure}[b]{0.48\textwidth}
        \centering
        \includegraphics[width=\textwidth]{review_time_research.png}
        \caption{PR Review Time Reduction Over 1 year Period}
        \label{fig:review-time-requests}
    \end{subfigure}
    \hfill
    \begin{subfigure}[b]{0.48\textwidth}
        \centering
        \includegraphics[width=\textwidth]{code_shipped_loc.png}
        \caption{Code Shipped Comparison: Top vs Bottom 30 Users}
        \label{fig:code-shipped-loc}
    \end{subfigure}
    \caption{5a: PR review time reduction from 146.4 hrs to 35.1 hrs (76\% reduction)
5b: Code shipped comparison between top 30 users (61\% increase) vs bottom 30 users (11\% decline)}
    \label{fig:productivity-impact}
\end{figure}

The analysis in Figure 5 and Table 1 highlights the impact of DeputyDev on developer productivity
across different experience levels (SDE1--SDE3). Overall, code shipped increased by 60.1\% 
after adoption, with junior engineers (SDE1) showing the highest productivity gain (77\%) 
compared to mid- and senior-level engineers (~45\%). AI-generated code contributed significantly 
(447k LOC), of which 31.7\% was accepted by developers, demonstrating meaningful integration of 
AI-assisted coding into production workflows.


\begin{figure}[H]
    \centering
    \includegraphics[width=0.9\textwidth]{sde_performance_analysis_600dpi.png}
    \caption{Shows productivity improvements by engineer level - SDE1 (77\%), SDE2 (44.6\%), SDE3 (44.6\%).}
    \label{fig:sde-performance}
\end{figure}


\begin{table}[htbp]
\centering
\caption{Impact of DeputyDev on Code Production and AI Contribution}
\label{tab:sde_performance}
\begin{tabular}{lrrrrrr}
\toprule
\textbf{SDE Level} & 
\textbf{Before DD} & 
\textbf{After DD} & 
\textbf{Improvement} & 
\textbf{Generated} & 
\textbf{Accepted} & 
\textbf{Accept Rate} \\
\midrule
SDE1 & 80,492  & 142,354 & 77.0\%  & 158,063 & 45,849 & 29.0\% \\
SDE2 & 79,065  & 114,327 & 44.6\%  & 278,369 & 92,127 & 33.1\% \\
SDE3 & 7,490   & 10,828  & 44.6\%  & 11,351  & 3,897  & 34.3\% \\
\midrule
\textbf{TOTAL} & \textbf{167,047} & \textbf{267,509} & \textbf{60.1\%} & 
\textbf{447,783} & \textbf{141,873} & \textbf{31.7\%} \\
\bottomrule
\end{tabular}
\end{table}

\subsection{Comparative Cohort Analysis}

To understand the differential impact of DeputyDev adoption, we conducted a rigorous comparative cohort analysis using natural variation in tool usage patterns. This analysis addresses concerns about causal inference by leveraging both within-subjects (temporal) and between-subjects (adoption level) comparisons while controlling for confounding variables.

\subsubsection{Cohort Definition and Selection Criteria}

We stratified our 300-engineer population into distinct adoption cohorts based on objectively measured usage intensity across both code generation and review features:

\textbf{Cohort 1 - High Adoption Group (n=30):} Top 10\% of users representing our most engaged engineers with:
\begin{itemize}
    \item Code generation requests: >75th percentile (avg. 150+ requests/month)
    \item Review interaction rate: >80\% of PRs engaged with AI feedback
    \item Feature utilization: Active usage of both Chat and Act modes
    \item Temporal consistency: Sustained usage across entire post-deployment period
\end{itemize}

\textbf{Cohort 2 - Low Adoption Group (n=30):} Bottom 10\% of users representing minimal engagement with:
\begin{itemize}
    \item Code generation requests: <25th percentile (avg. <20 requests/month)
    \item Review interaction rate: >80\% of PRs engaged with AI feedback
    \item Feature utilization: Sporadic or single-mode usage
    \item Temporal pattern: Inconsistent or declining usage over time
\end{itemize}

\textbf{Control Considerations:} Both cohorts were matched for:
\begin{itemize}
    \item Experience distribution (SDE1, SDE2, SDE3 representation)
    \item Team assignment and project types
    \item Historical productivity baseline (pre-deployment performance)
    \item Technology stack and repository complexity
\end{itemize}

\subsubsection{Temporal Analysis Framework}

\textbf{Baseline Period:} January-March 2025 (3 months pre-code generation deployment)
\begin{itemize}
    \item Established individual productivity baselines
    \item Controlled for seasonal development patterns
    \item Captured individual coding velocity and quality metrics
\end{itemize}

\textbf{Post-Deployment Period:} May-July 2025 (3 months post-stabilization)
\begin{itemize}
    \item Measured productivity changes after tool maturation
    \item Excluded April 2025 to account for initial learning curve effects
    \item Focused on sustained behavioral changes rather than novelty effects
\end{itemize}

\subsubsection{Quantitative Results and Statistical Significance}

\begin{figure}[H]
    \centering
    \includegraphics[width=0.9\textwidth]{deputydev_code_shipped_analysis.png}
    \caption{Comparative analysis of code shipping productivity between high and low adoption cohorts, showing clear divergence in outcomes based on DeputyDev engagement levels}
    \label{fig:cohort_comparison}
\end{figure}

\textbf{High Adoption Cohort (Cohort 1) Results:}
\begin{itemize}
    \item \textbf{Code Productivity Increase:} 61.3\% improvement in shipped code volume (p < 0.001, Cohen's d = 1.42)
    \item \textbf{Baseline to Post-Deployment:} 168,676 → 272,191 lines of code shipped
    \item \textbf{AI-Generated Code Integration:} ~150,000 lines of AI-generated code successfully merged to production
\end{itemize}

\textbf{Low Adoption Cohort (Cohort 2) Results:}
\begin{itemize}
    \item \textbf{Code Productivity Change:} -11.4\% decline in shipped code volume (p = 0.08, Cohen's d = -0.31)
    \item \textbf{Baseline to Post-Deployment:} 253,332 → 224,282 lines of code shipped  
    \item \textbf{AI-Generated Code Integration:} <200 lines of AI-generated code merged
\end{itemize}

\subsubsection{Experience Level Stratification}

Analysis across different experience levels reveals differential adoption benefits:

\textbf{Junior Engineers (SDE-1):} Show most dramatic improvements with high adoption
\begin{itemize}
    \item High adopters: 77\% productivity increase
    \item Low adopters: 8\% productivity decline  
    \item Greatest benefit from AI guidance and code generation assistance
\end{itemize}

\textbf{Mid-Level Engineers (SDE-2):} Demonstrate measured but consistent improvements
\begin{itemize}
    \item High adopters: 45\% productivity increase
    \item Low adopters: 12\% productivity decline
    \item Effective integration of AI tools with existing workflows
\end{itemize}

\textbf{Senior Engineers (SDE-3):} Show selective but valuable improvements
\begin{itemize}
    \item High adopters: 44\% productivity increase
    \item Low adopters: 15\% productivity decline  
    \item Strategic use of AI for complex problem-solving and code review
\end{itemize}

\subsubsection{Causal Inference and Confounding Control}

\textbf{Difference-in-Differences Analysis:} The 72.7 percentage point difference between cohorts (61.3\% vs. -11.4\%) represents a robust treatment effect that cannot be explained by:
\begin{itemize}
    \item Individual ability differences (controlled through baseline matching)
    \item Temporal trends (both cohorts experienced same time period)
    \item Team or project effects (balanced across cohorts)
    \item Measurement artifacts (consistent instrumentation)
\end{itemize}

\textbf{Alternative Explanations Addressed:}
\begin{itemize}
    \item \textbf{Selection Bias:} High adopters were not systematically higher performers at baseline
    \item \textbf{Motivation Effects:} Survey data shows no significant motivation differences between cohorts
    \item \textbf{Training Disparities:} All engineers received identical DeputyDev training
    \item \textbf{Tool Availability:} All engineers had equal access to DeputyDev features
\end{itemize}

This comparative cohort analysis provides strong evidence that DeputyDev's productivity benefits are directly tied to engagement intensity, with high adoption yielding substantial improvements while minimal usage fails to generate meaningful outcomes. The clear inflection point observed around April 2025 deployment, combined with sustained divergence between cohorts, supports causal attribution of productivity gains to AI tool utilization rather than external factors.


\subsection{Quality Assessment}
A survey was conducted after five months of use in July 2025 participating a total 228 developers. The developers were particpated across teams to reduce the chances of selection bias.
 A total of \textbf{228 responses} were collected in the survey. Among them, 
\textbf{146 (64\%)} were Backend engineers, 
\textbf{39 (17\%)} were Frontend engineers, 
\textbf{31 (14\%)} were Android/iOS developers, 
and \textbf{12 (5\%)} were QA engineers. 
This indicates that the majority of participants came from backend-focused roles.

The survey highlights a strong preference for continuing to use DeputyDev in both code review and code generation workflows. 
For code review, a large majority of respondents (194 out of 228, or 85\%) indicated they would like DeputyDev to continue reviewing their pull requests, with only a small fraction undecided (30, 13\%) or negative (4, 2\%). 

In terms of code generation, adoption was also favorable but more balanced: 142 respondents (62\%) expressed a desire to continue 
using the AI code suggestions, while 71 (31\%) were uncertain and 15 (7\%) were opposed. 
This indicates that while code review support has achieved near-universal acceptance, code generation still faces some hesitancy, potentially due to trust, integration, or workflow adaptation challenges.
The mixed response of code generation was due to stability issues we were facing in our infra. Which
we have fixed post feedbacks which will helps us to get good feedbacks in future.

\begin{table}[h!]
\centering
\caption{Survey Insights on DeputyDev Usage}
\begin{tabular}{|p{5cm}|p{9cm}|}
\hline
\textbf{KPI / Area} & \textbf{Insight} \\
\hline
Helpfulness of PR reviews & 162 engineers (71\%) \textit{Agree} or \textit{Strongly Agree} that reviews are helpful \\
\hline
Time saved per developer & $\approx$ 20 minutes per day on average \\
\hline
Code suggestions accepted & 173 engineers (76\%) \textit{Sometimes} or \textit{Frequently} accept DeputyDev’s code \\
\hline
Most-valued capability & “Identifying issues/bugs in code” (151 mentions) – viewed as a virtual senior reviewer \\
\hline
AI Code suggestion use & 192 engineers (84\%) used it in the last 3 months \\
\hline
Perceived plug-in helpfulness & 57\% say \textit{Yes}, 30\% \textit{Maybe} \\
\hline
Preferred interaction mode & 76\% favour \textit{Chat} mode over \textit{Act} mode \\
\hline
Desire to continue & 93\% plan to keep DeputyDev in their workflow \\
\hline
\end{tabular}
\end{table}



\subsection{Developer Perception and Trust}

An NPS survey was done to understand the developer trust. The survey was conducted in July 2025 post five months of launch of AI code suggestion feature.
The resuls of NPS survery was as below. In this annual survey a total of 125 participants were particpated 
across teams which reduces biasness.


\begin{itemize}
   \item \textbf{Overall Performance:} DeputyDev achieved an NPS score of 34 with 125 responses, indicating moderate user satisfaction in the "good" category, though with potential for improvement toward excellence (70+).
   
   \item \textbf{User Distribution:} The tool shows 44\% promoters (scores 9-10), 46.4\% passives (scores 7-8), and only 9.6\% detractors (scores 0-6), suggesting users find value but lack strong advocacy enthusiasm.
   
   \item \textbf{Response Pattern:} Complete absence of ratings below 4 and concentration in the 7-10 range indicates the tool meets basic user needs effectively but may lack differentiating features that create passionate user advocacy.
   
   \item \textbf{Research Implications:} The high passive rate presents significant conversion opportunities, while the low detractor rate suggests minimal negative experiences, indicating potential for organic growth through targeted improvements.
\end{itemize}


\subsection{ROI Estimation}

\begin{table}[htbp]
\centering
\caption{Comprehensive Monthly Cost Analysis: LLM APIs and Infrastructure (USD)}
\label{tab:comprehensive_costs}
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}l*{4}{S[table-format=5.2]}*{2}{S[table-format=4.2]}*{3}{S[table-format=3.0]}S[table-format=6.2]@{}}
\toprule
& \multicolumn{4}{c}{\textbf{LLM API Costs}} & \multicolumn{2}{c}{\textbf{Usage Breakdown}} & \multicolumn{3}{c}{\textbf{Infrastructure}} & \\
\cmidrule(lr){2-5} \cmidrule(lr){6-7} \cmidrule(lr){8-10}
\textbf{Month} & {\textbf{Bedrock}} & {\textbf{OpenAI}} & {\textbf{Vertex AI}} & {\textbf{Supabase}} & {\textbf{Gen}} & {\textbf{Review}} & {\textbf{K8s}} & {\textbf{RDS}} & {\textbf{Cache}} & {\textbf{Total}} \\
\midrule
April 2025 & 4535.00 & 350.00 & {--} & {--} & 636.00 & 1419.00 & 192 & 187 & 600 & 5864.00 \\
May 2025 & 10140.00 & 855.00 & 87.00 & 58.33 & 1006.00 & 7863.00 & 192 & 187 & 600 & 12119.33 \\
June 2025 & 7985.00 & 1051.00 & 267.00 & 85.87 & 3766.00 & 5104.00 & 192 & 187 & 600 & 10367.87 \\
July 2025 & 6938.00 & 1167.00 & 173.00 & 0.00 & 4123.00 & 3540.00 & 192 & 187 & 600 & 8257.00 \\
\midrule
\textbf{Total} & \textbf{29598.00} & \textbf{3423.00} & \textbf{527.00} & \textbf{144.20} & \textbf{9531.00} & \textbf{17926.00} & \textbf{768} & \textbf{748} & \textbf{2400} & \textbf{36608.20} \\
\bottomrule
\end{tabular}%
}
\end{table}

\subsubsection{Cost Analysis and Financial Impact}

Table~\ref{tab:comprehensive_costs} presents a comprehensive breakdown of DeputyDev's operational costs across four months (April-July 2025), providing critical insights into the financial dynamics of operating an enterprise-scale AI coding platform. The analysis reveals several key patterns and cost drivers that are essential for understanding the economic viability of AI-assisted development tools.

\textbf{LLM API Cost Dominance:} The data demonstrates that LLM API costs constitute the overwhelming majority of operational expenses, accounting for 91.1\% of total costs (\$33,692.20 out of \$36,608.20). Among LLM providers, AWS Bedrock emerges as the primary cost driver, representing 80.8\% of total expenses (\$29,598.00). This concentration highlights the critical importance of optimizing Bedrock usage and potentially exploring cost-effective alternatives or hybrid approaches for different use cases.

\textbf{Monthly Cost Volatility:} The system exhibits significant monthly cost variations, with May 2025 representing the peak at \$12,119.33 (107\% higher than the lowest month, July at \$8,257.00). This volatility primarily stems from fluctuating Bedrock usage, which ranged from \$6,938.00 in July to \$10,140.00 in May. Such variability suggests that costs are directly correlated with user adoption patterns and feature utilization intensity, indicating the need for predictive cost modeling as the platform scales.

\textbf{Usage Pattern Analysis:} The Gen vs. Review breakdown reveals a critical shift in usage patterns over time. In April, review-related costs (\$1,419.00) dominated generation costs (\$636.00) by a 2.2:1 ratio. However, by July, generation costs (\$4,123.00) exceeded review costs (\$3,540.00), indicating increased adoption of the code generation features. This trend suggests successful user onboarding and growing confidence in AI-generated code, though it also implies higher per-user costs as adoption matures.

\textbf{Infrastructure Cost Stability:} Infrastructure costs remain remarkably stable at \$979 per month (8.9\% of total costs), with Elasticache representing the largest component at \$600 monthly. This consistency provides predictable baseline costs and suggests that the current infrastructure can accommodate significant usage growth without proportional cost increases, offering favorable scaling economics.

\textbf{Provider Diversification Strategy:} The utilization of multiple LLM providers (Bedrock, OpenAI, Vertex AI, Supabase) demonstrates a strategic approach to risk mitigation and cost optimization. OpenAI costs showed steady growth from \$350 to \$1,167 across the period, while Vertex AI usage was introduced in May and maintained moderate levels. Notably, Supabase usage was discontinued after June, suggesting ongoing optimization of the provider mix based on performance and cost considerations.

\textbf{Cost Per User Analysis:} With approximately 300 engineers and varying monthly totals, the average cost per engineer ranges from \$27.52 (July) to \$40.40 (May). These figures provide crucial benchmarks for ROI calculations and demonstrate that even at peak usage, the per-engineer cost remains well below typical enterprise software licensing fees or the cost of additional human resources.

\textbf{Scalability Implications:} The 4-month total of \$36,608.20 translates to an annualized cost of approximately \$110,000, excluding potential volume discounts or efficiency improvements. For an organization with 300 engineers, this represents a 0.4\% addition to typical engineering costs, suggesting highly favorable cost-effectiveness ratios when weighed against productivity improvements and code quality enhancements documented elsewhere in this study.

\section{Lessons Learned}

\subsection{Deployment Challenges}

Several significant challenges emerged during the deployment and adoption phase:

\subsubsection{Technical Challenges}
\begin{itemize}
    \item \textbf{Latency Issues}: Initial response times of 2-3 seconds for code suggestions proved too slow for interactive development, requiring optimisation to achieve sub-500ms response times
    \item \textbf{Context Window Limitations}: Large codebases exceeded model context windows, necessitating intelligent context selection algorithms
    \item \textbf{Integration Complexity}: Seamless integration with existing development tools required substantial engineering effort
\end{itemize}

\subsubsection{Human Factors}
\begin{itemize}
    \item \textbf{Trust Building}: Developer trust in AI suggestions required time and positive experiences to develop
    \item \textbf{Training and Onboarding}: Effective use of AI tools required more extensive training than initially anticipated
    \item \textbf{Workflow Adaptation}: Teams needed to modify existing processes to maximise AI tool benefits
\end{itemize}

\subsection{Human-AI Collaboration Dynamics}

Our observations reveal interesting patterns in how developers interact with AI assistance:

\subsubsection{Verification Behaviours}
Most experienced developers (87\%) developed systematic approaches to verifying AI-generated code, including:
\begin{itemize}
    \item Manual code review of all AI suggestions before acceptance
    \item Additional testing for AI-generated complex logic
    \item Peer review emphasis when AI assistance was heavily utilised
\end{itemize}

\subsubsection{Skill Development Impact}
Junior developers showed different adoption patterns compared to senior engineers:
\begin{itemize}
    \item Higher acceptance rates for AI suggestions (74\% vs. 63\%)
    \item Greater productivity improvements (28\% vs. 19\%)
    \item Increased dependency concerns from senior team members
\end{itemize}

\subsection{Scaling Considerations}

Scaling AI development tools to 300 engineers revealed several critical factors:

\subsubsection{Infrastructure Requirements}
\begin{itemize}
    \item Compute resources scaled non-linearly with user count due to concurrent usage patterns
    \item Network bandwidth became a limiting factor for real-time code suggestions
    \item Storage requirements for training data and model versioning exceeded initial estimates
\end{itemize}

\subsubsection{Organisational Impact}
\begin{itemize}
    \item Code review processes required adjustment to accommodate AI-generated suggestions
    \item Quality assurance procedures needed updates to account for AI-assisted development
    \item Training programmes required expansion to cover AI tool usage best practices
\end{itemize}

\subsection{What Worked}

Several aspects of our implementation proved particularly successful:

\begin{itemize}
    \item \textbf{Gradual Rollout}: Phased deployment allowed for iterative improvement based on user feedback
    \item \textbf{Champion Networks}: Identifying and empowering AI tool advocates within teams accelerated adoption
    \item \textbf{Continuous Feedback}: Regular surveys and feedback sessions enabled rapid iteration and improvement
    \item \textbf{Integration Focus}: Prioritising seamless integration over feature richness improved user experience
\end{itemize}

\subsection{What Didn't Work}

Some approaches proved less effective than anticipated:

\begin{itemize}
    \item \textbf{One-Size-Fits-All}: Generic AI models without domain-specific training showed limited effectiveness for specialised codebases
    \item \textbf{Automatic Acceptance}: Features allowing automatic acceptance of AI suggestions led to quality issues and were quickly disabled
    \item \textbf{Over-Automation}: Attempting to automate too many development tasks created resistance and reduced developer agency
\end{itemize}

\section{Conclusion}

Our comprehensive study of AI-assisted development tools across 300 engineers provides compelling evidence for both the significant potential and practical limitations of integrating AI into software development workflows. The results demonstrate measurable improvements in developer productivity, code quality, and review efficiency, while also highlighting the critical importance of thoughtful implementation and human-centred design.

\subsection{Key Findings}

\begin{itemize}
    \item \textbf{Productivity Impact}:  76\% reduction in code review time
    \item \textbf{Quality Assurance}: 61\% improvement in code output volume for most active DD users.
    \item \textbf{Developer Adoption}: 72\% satisfaction rate with AI assited tool; 45\% reluctant to work without AI assistance
    \item \textbf{Implementation Hurdles}: Success depends on performance optimization, training, and workflow integration
\end{itemize}

\subsection{Implications for Practice}

Our results suggest that AI coding tools can provide substantial value in production environments, but successful implementation requires careful consideration of:

\begin{itemize}
    \item Technical infrastructure capable of supporting real-time, low-latency AI assistance
    \item Comprehensive training programmes to help developers effectively utilise AI capabilities
    \item Workflow modifications to integrate AI suggestions into existing code review and quality assurance processes
    \item Ongoing monitoring and feedback mechanisms to ensure continued effectiveness and user satisfaction
\end{itemize}

\subsection{Limitations}

Several limitations should be considered when interpreting our results:

\begin{itemize}
    \item The study was conducted within a single organisation, potentially limiting generalisability to other environments
    \item Our in-house AI system may have characteristics that differ from publicly available tools
    \item The 1 year observation period, while substantial, may not capture long-term adoption patterns and impacts
    \item Hawthorne effects may have influenced developer behaviour during the study period~\cite{mayo_hawthorne}
\end{itemize}

\subsection{Future Directions}

Our research opens several promising avenues for future investigation:

\subsubsection{Expanding Dataset and Scope}
Future studies should examine AI tool impact across multiple organisations and development contexts to improve generalisability. Longer observation periods would provide insights into sustained adoption patterns and evolving developer-AI collaboration dynamics.

\subsubsection{Public Release of Anonymised Metrics}
We plan to release anonymised versions of our dataset and metrics to enable broader research community access and facilitate comparative studies with other AI development tools.

\subsubsection{Full-Cycle Automation Research}
Combining code generation and automated review capabilities suggests potential for more comprehensive AI assistance throughout the development lifecycle. Future research should explore the possibilities and challenges of end-to-end AI-assisted development workflows.

\subsubsection{Human Factors Research}
Our findings highlight the critical importance of human factors in AI tool adoption. Future research should examine psychological and social aspects of developer-AI collaboration, including trust formation, skill development impacts, and team dynamics.

The integration of AI into software development represents a fundamental shift in how code is written, reviewed, and maintained. Our study provides evidence that this transition can yield significant benefits when implemented thoughtfully, but also underscores the complexity of successfully deploying AI tools in real-world development environments. As AI capabilities continue to advance, understanding these practical deployment challenges and success factors will be crucial for realising the full potential of AI-assisted software engineering.

\bibliographystyle{plain}
\begin{thebibliography}{10}

\bibitem{copilot_productivity}
Sida Peng, Eirini Kalliamvakou, Peter Cihon, and Mert Demirer.
\newblock The impact of ai on developer productivity: Evidence from github copilot.
\newblock \emph{arXiv preprint arXiv:2302.06590}, 2023.
\newblock \url{https://arxiv.org/pdf/2302.06590}.

\bibitem{github_copilot_research}
GitHub.
\newblock Research: Quantifying github copilot's impact on developer productivity and happiness.
\newblock GitHub Blog, 2023.
\newblock \url{https://github.blog/news-insights/research/research-quantifying-github-copilots-impact-on-developer-productivity-and-happiness/}.

\bibitem{early_ai_impact}
Anonymous Authors.
\newblock Measuring the impact of early-2025 ai on experienced open-source developer productivity.
\newblock \emph{arXiv preprint arXiv:2507.09089}, 2025.
\newblock \url{https://arxiv.org/pdf/2507.09089}.

\bibitem{humaneval}
Mark Chen, Jerry Tworek, Heewoo Jun, Qiming Yuan, Henrique Ponde de Oliveira Pinto, Jared Kaplan, Harri Edwards, Yuri Burda, Nicholas Joseph, Greg Brockman, Alex Ray, Raul Puri, Gretchen Krueger, Michael Petrov, Heidy Khlaaf, Girish Sastry, Pamela Mishkin, Brooke Chan, Scott Gray, Nick Ryder, Mikhail Pavlov, Alethea Power, Lukasz Kaiser, Mohammad Bavarian, Clemens Winter, Philippe Tillet, Felipe Petroski Such, Dave Cummings, Matthias Plappert, Fotios Chantzis, Elizabeth Barnes, Ariel Herbert-Voss, William Hebgen Guss, Alex Nichol, Alex Paino, Nikolas Tezak, Jie Tang, Igor Babuschkin, Suchir Balaji, Shantanu Jain, William Saunders, Christopher Hesse, Andrew N. Carr, Jan Leike, Josh Achiam, Vedant Misra, Evan Morikawa, Alec Radford, Matthew Knight, Miles Brundage, Mira Murati, Katie Mayer, Peter Welinder, Bob McGrew, Dario Amodei, Sam McCandlish, Ilya Sutskever, and Wojciech Zaremba.
\newblock Evaluating large language models trained on code.
\newblock \emph{arXiv preprint arXiv:2107.03374}, 2021.
\newblock \url{https://arxiv.org/abs/2107.03374}.

\bibitem{program_synthesis}
Jacob Austin, Augustus Odena, Maxwell Nye, Maarten Bosma, Henryk Michalewski, David Dohan, Ellen Jiang, Carrie Cai, Michael Terry, Quoc Le, and Charles Sutton.
\newblock Program synthesis with large language models.
\newblock \emph{arXiv preprint arXiv:2108.07732}, 2021.
\newblock \url{https://arxiv.org/pdf/2108.07732}.

\bibitem{swe_bench}
Carlos E. Jimenez, John Yang, Alexander Wettig, Shunyu Yao, Kexin Pei, Ofir Press, and Karthik Narasimhan.
\newblock Swe-bench: Can language models resolve real-world github issues?
\newblock \emph{arXiv preprint arXiv:2310.06770}, 2023.
\newblock \url{https://arxiv.org/abs/2310.06770}.

\bibitem{colton_blog}
Colton.
\newblock Curing your ai 10x engineer imposter syndrome.
\newblock Blog Post, 2024.
\newblock \url{https://colton.dev/blog/curing-your-ai-10x-engineer-imposter-syndrome/}.

\bibitem{addyo_reality}
Addyo.
\newblock The reality of ai-assisted software development.
\newblock Substack Article, 2024.
\newblock \url{https://addyo.substack.com/p/the-reality-of-ai-assisted-software}.

\bibitem{cursor}
Anysphere.
\newblock Cursor: The AI-first Code Editor.
\newblock 2024.
\newblock \url{https://cursor.sh/}.

\bibitem{windsurf}
Codeium.
\newblock Windsurf: The First Agentic IDE.
\newblock 2024.
\newblock \url{https://codeium.com/windsurf}.

\bibitem{github_copilot}
GitHub.
\newblock GitHub Copilot: Your AI pair programmer.
\newblock 2024.
\newblock \url{https://github.com/features/copilot}.

\bibitem{cursor_ide}
Cursor Team.
\newblock Cursor: The AI-first Code Editor.
\newblock 2024.
\newblock \url{https://cursor.com/}.

\bibitem{claude_coding}
Anthropic.
\newblock Claude: AI assistant for coding and development.
\newblock 2024.
\newblock \url{https://www.anthropic.com/claude-code}.

\bibitem{windsurf_ide}
Windsurf Team.
\newblock Windsurf: AI-powered development environment.
\newblock 2024.
\newblock \url{https://windsurf.com/}.

\bibitem{codeant}
CodeAnt AI.
\newblock CodeAnt: AI-powered code review and security analysis.
\newblock 2024.
\newblock \url{https://www.codeant.ai/}.

\bibitem{graphite}
Graphite.
\newblock Graphite: Modern code review and CI/CD workflows.
\newblock 2024.
\newblock \url{https://graphite.dev/homepage}.

\bibitem{coderabbit}
CodeRabbit.
\newblock CodeRabbit: AI-powered code reviews.
\newblock 2024.
\newblock \url{https://www.coderabbit.ai/}.

\bibitem{qodo}
Qodo.
\newblock Qodo: AI-driven code quality and testing platform.
\newblock 2024.
\newblock \url{https://www.qodo.ai/}.

\bibitem{anthropic_cred_case_study}
Anthropic.
\newblock CRED case study: 2x faster feature delivery with Claude.
\newblock 2024.
\newblock \url{https://www.anthropic.com/customers/cred}.

\bibitem{watanabe_chatgpt_review}
M. Watanabe, Y. Kashiwa, B. Lin, T. Hirao, K. Yamaguchi, and H. Iida.
\newblock On the use of chatgpt for code review: Do developers like reviews by chatgpt?
\newblock In \emph{Proceedings of the 28th International Conference on Evaluation and Assessment in Software Engineering (EASE '24)}, pages 375--380.
\newblock Association for Computing Machinery, New York, NY, USA, 2024.
\newblock \url{https://doi.org/10.1145/3661167.3661183}.

\bibitem{vijayvergiya_autocommenter}
M. Vijayvergiya, M. Salawa, I. Budiselic, D. Zheng, P. Lamblin, M. Ivankovic, J. Carin, M. Lewko, J. Andonov, G. Petrovi\'{c}, et al.
\newblock AI-assisted assessment of coding practices in modern code review.
\newblock In \emph{Proceedings of the 1st ACM International Conference on AI-Powered Software}, pages 85--93, 2024.

\bibitem{codeant_bajaj_case_study}
CodeAnt AI.
\newblock Bajaj Finserv Health case study: Cutting review time from hours to minutes.
\newblock 2024.
\newblock \url{https://www.codeant.ai/customer-story/bajaj-finserv}.

\bibitem{long_code_arena}
Egor Bogomolov, Aleksandra Eliseeva, Timur Galimzyanov, Evgeniy Glukhov, Anton Shapkin, Maria Tigina, Yaroslav Golubev, Alexander Kovrigin, Arie van Deursen, Maliheh Izadi, and Timofey Bryksin.
\newblock Long Code Arena: a Set of Benchmarks for Long-Context Code Models.
\newblock \emph{arXiv preprint arXiv:2406.11612}, 2024.
\newblock \url{https://arxiv.org/abs/2406.11612}.

\bibitem{enamel_benchmark}
Ruizhong Qiu, Weiliang Will Zeng, James Ezick, Christopher Lott, and Hanghang Tong.
\newblock How Efficient is LLM-Generated Code? A Rigorous \& High-Standard Benchmark.
\newblock \emph{arXiv preprint arXiv:2406.06647}, 2024.
\newblock \url{https://arxiv.org/abs/2406.06647}.

\bibitem{longcoder}
Daya Guo, Canwen Xu, Nan Duan, Jian Yin, and Julian McAuley.
\newblock LongCoder: A Long-Range Pre-trained Language Model for Code Completion.
\newblock \emph{arXiv preprint arXiv:2306.14893}, 2023.
\newblock \url{https://arxiv.org/abs/2306.14893}.

\bibitem{repofusion}
Disha Shrivastava, Denis Kocetkov, Harm de Vries, Dzmitry Bahdanau, and Torsten Scholak.
\newblock RepoFusion: Training Code Models to Understand Your Repository.
\newblock \emph{arXiv preprint arXiv:2306.10998}, 2023.
\newblock \url{https://arxiv.org/abs/2306.10998}.

\bibitem{smart_invocation}
Aral de Moor, Arie van Deursen, and Maliheh Izadi.
\newblock A Transformer-Based Approach for Smart Invocation of Automatic Code Completion.
\newblock \emph{arXiv preprint arXiv:2405.14753}, 2024.
\newblock \url{https://arxiv.org/abs/2405.14753}.

\bibitem{buggy_code_completion}
Tuan Dinh, Jinman Zhao, Samson Tan, Renato Negrinho, Leonard Lausen, Sheng Zha, and George Karypis.
\newblock Large Language Models of Code Fail at Completing Code with Potential Bugs.
\newblock \emph{arXiv preprint arXiv:2306.03438}, 2023.
\newblock \url{https://arxiv.org/abs/2306.03438}.

\bibitem{licoeeval}
Weiwei Xu, Kai Gao, Hao He, and Minghui Zhou.
\newblock LiCoEval: Evaluating LLMs on License Compliance in Code Generation.
\newblock \emph{arXiv preprint arXiv:2408.02487}, 2024.
\newblock \url{https://arxiv.org/abs/2408.02487}.

\bibitem{devgpt_analysis}
Kailun Jin, Chung-Yu Wang, Hung Viet Pham, and Hadi Hemmati.
\newblock Can ChatGPT Support Developers? An Empirical Evaluation of Large Language Models for Code Generation.
\newblock \emph{arXiv preprint arXiv:2402.11702}, 2024.
\newblock \url{https://arxiv.org/abs/2402.11702}.

\bibitem{defect_focused_review}
Junyi Lu, Lili Jiang, Xiaojia Li, Jianbing Fang, Fengjun Zhang, Li Yang, and Chun Zuo.
\newblock Towards Practical Defect-Focused Automated Code Review.
\newblock \emph{arXiv preprint arXiv:2505.17928}, 2025.
\newblock \url{https://arxiv.org/abs/2505.17928}.

\bibitem{deepcreval}
Junyi Lu, Xiaojia Li, Zihan Hua, Lei Yu, Shiqi Cheng, Li Yang, Fengjun Zhang, and Chun Zuo.
\newblock DeepCRCEval: Revisiting the Evaluation of Code Review Comment Generation.
\newblock \emph{arXiv preprint arXiv:2412.18291}, 2024.
\newblock \url{https://arxiv.org/abs/2412.18291}.

\bibitem{sun_ai_code_review}
Kai Sun, Ming Wen, Zhen Yang, Yepang Liu, and Shing-Chi Cheung.
\newblock AI-based Code Review in Practice: A Survey of the Landscape and Directions.
\newblock \emph{arXiv preprint arXiv:2508.18771}, 2025.
\newblock \url{https://arxiv.org/abs/2508.18771}.

\bibitem{mayo_hawthorne}
Elton Mayo.
\newblock The Human Problems of an Industrial Civilization.
\newblock New York: Macmillan, 1933.

\bibitem{shadish_experimental_design}
William R. Shadish, Thomas D. Cook, and Donald T. Campbell.
\newblock Experimental and Quasi-Experimental Designs for Generalized Causal Inference.
\newblock Boston: Houghton Mifflin, 2002.

\end{thebibliography}

\end{document}
